Exploring the Correlation between $\rm{H}\alpha$-to-UV Ratio and Burstiness for Typical Star-forming Galaxies at $z\sim2$

The $\rm{H}\alpha$-to-UV luminosity ratio ($L(\rm H\alpha)/L(\rm UV)$) is often used to probe SFHs of star-forming galaxies and it is important to validate it against other proxies for burstiness. To address this issue, we present a statistical analysis of the resolved distribution of $\Sigma_{\rm{SFR}}$ as well as stellar age and their correlations with the globally measured $L(\rm H\alpha)/L(\rm UV)$ for a sample of 310 star-forming galaxies in two redshift bins of $1.37 < z < 1.70$ and $ 2.09 < z < 2.61$ observed by the MOSDEF survey. We use the multi-waveband CANDELS/3D-HST imaging of MOSDEF galaxies to construct $\Sigma_{\rm{SFR}}$ and stellar age maps. We analyze the composite rest-frame far-UV spectra of a subsample of MOSDEF targets obtained by the Keck/LRIS, which includes 124 star-forming galaxies (MOSDEF-LRIS) at redshifts $1.4 < z < 2.6$, to examine the average stellar population properties, and the strength of age-sensitive FUV spectral features in bins of $L(\rm H\alpha)/L(\rm UV)$. Our results show no significant evidence that individual galaxies with higher $L(\rm H\alpha)/L(\rm UV)$ are undergoing a burst of star formation based on the resolved distribution of $\Sigma_{\rm{SFR}}$ of individual star-forming galaxies. We segregate the sample into subsets with low and high $L(\rm H\alpha)/L(\rm UV)$. The high-$L(\rm H\alpha)/L(\rm UV)$ subset exhibits, on average, an age of $\log[\rm{Age/yr}]$ = 8.0, compared to $\log[\rm{Age/yr}]$ = 8.4 for the low-$L(\rm H\alpha)/L(\rm UV)$ galaxies, though the difference in age is significant at only the $2\sigma$ level. Furthermore, we find no variation in the strengths of Siiv$\lambda\lambda1393, 1402$ and Civ$\lambda\lambda1548, 1550$ P-Cygni features from massive stars between the two subsamples.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.


